Format-Constraint Coupling in Knowledge Graph Construction from Statistical Tables

An extraction schema should not reduce knowledge graph fidelity. On statistical CSV, however, it can. We study country-by-year time-series matrices, a common layout on open-data portals. In this setting, serialization format and schema constraints interact super-additively. Their joint effect exceeds the sum of independent effects by up to +1.180 (2x2 factorial, 6 datasets). Bootstrap 95% CIs are strictly positive on 4/6 datasets, with strongest evidence on wide Type-II matrices. More critically, a schema applied to a mismatched format can trigger catastrophic mismatch. Fact coverage falls below the unconstrained baseline on 4/6 datasets through entity inflation or extraction refusal. We call this observed pattern format-constraint coupling. Probing and token ablation support a surface-form anchoring explanation centred on column-name references. Controlled variants across format-schema pairings, GraphRAG hosts, and LLM families show the same direction within the measured scope; one LLM family shows only partial activation. The observation also has a diagnostic consequence. Three standard retrieval modes largely mask construction quality (delta <= 1pp), whereas direct graph access exposes gaps up to +47.6pp (p < 0.0001). To support fidelity-aware evaluation, we release CSVFidelity-Bench. It contains 15 datasets, 11 Type-II matrices, 4 Type-III tables, and 1,892 Gold Standard facts across 6 domains.

==> figures/packy/main_results_panel_a_response.json <==
{
  "created": 1778055502,
  "data": [
    {
      "revised_prompt": "Create a clean scientific horizontal paired bar chart on a pure white background, square 1024x1024. Publication-style, crisp vector look, no decorative elements.\n\nTitle at top: \"CSVFidelity-Bench Fact Coverage\"\n\nHorizontal paired bar chart with x-axis from 0 to 1, labeled ticks at 0, 0.2, 0.4, 0.6, 0.8, 1.0. Light gray gridlines. Y-axis category labels exactly as follows, top to bottom:\nAnnual Budget\nHealth Stats\nInpatient\nWHO\nWB CM\nWB Pop\nWB Mat\nFortune500\nTHE Ranking\nWB Cereal\nWB CO2\nWB Pop Growth\nEurostat Crime\nUS Census\n\nFor each row, draw two horizontal bars: SGE in teal and Baseline in light gray, with a small legend labeled exactly \"SGE\" and \"Baseline\". Use these exact values:\nAnnual Budget — SGE 1.000, Baseline 1.000\nHealth Stats — SGE 0.786, Baseline 0.643\nInpatient — SGE 0.938, Baseline 0.438\nWHO — SGE 1.000, Baseline 0.170\nWB CM — SGE 1.000, Baseline 0.433\nWB Pop — SGE 1.000, Baseline 0.133\nWB Mat — SGE 0.973, Baseline 0.820\nFortune500 — SGE 1.000, Baseline 0.400\nTHE Ranking — SGE 0.600, Baseline 0.207\nWB Cereal — SGE 0.950, Baseline 0.050\nWB CO2 — SGE 0.700, Baseline 0.025\nWB Pop Growth — SGE 0.625, Baseline 0.075\nEurostat Crime — SGE 0.000, Baseline 0.410\nUS Census — SGE 0.244, Baseline 0.022\n\nAdd exact numeric value labels with three decimals at the end of each bar. Keep layout clean and readable.\n\nAdd a note near the bottom, inside the figure: \"SGE >= Baseline in 12/13 standard comparisons.\"\n\nAdd a red bracket grouping the last two rows (Eurostat Crime and US Census) on the left side, labeled exactly \"long-format boundary\" in red.\n\nNo extra text beyond the title, axis ticks, category labels, legend, value labels, the note, and the red bracket label.",
      "url": "https://external-resources.packyapi.com/images/2026-05-06/5dbdd12a-10e8-4b5e-aac6-eeb725a17e92.png"
    }
  ]
}
